From Organizations to Individuals: Psychoactive Substance Use By Professional Programmers

Psychoactive substances, which influence the brain to alter perceptions and moods, have the potential to have positive and negative effects on critical software engineering tasks. They are widely used in software, but that use is not well understood. We present the results of the first qualitative investigation of the experiences of, and challenges faced by, psychoactive substance users in professional software communities. We conduct a thematic analysis of hour-long interviews with 26 professional programmers who use psychoactive substances at work. Our results provide insight into individual motivations and impacts, including mental health and the relationships between various substances and productivity. Our findings elaborate on socialization effects, including soft skills, stigma, and remote work. The analysis also highlights implications for organizational policy, including positive and negative impacts on recruitment and retention. By exploring individual usage motivations, social and cultural ramifications, and organizational policy, we demonstrate how substance use can permeate all levels of software development.

==> reviews.txt <==
ICSE 2023 Paper #1242 Reviews and Comments
===========================================================================
Paper #1242 From Organizations to Individuals: Psychoactive Substance Use
By Professional Programmers


Review #1242A
===========================================================================

Overall merit
-------------
4. Accept

Paper summary
-------------
The paper reports an exploratory research study investigating psychoactive substance use by programmers working in organizations. The investigation was based on interviews with 26 programmers and focused on motivations of individuals to use such substances, the perceived effects of this use on different aspects of their performance at work, and the effects of organizational policy on this matter on recruitment and retention.

Strengths
---------
-	Timely and relevant.
-	Novelty of the investigation.
-	Well performed exploratory research study.

Weaknesses
----------
-	Incorrect use of the term experiment.
-	Missing details about inter-coder agreement.

Comments for authors
--------------------
The paper describes a thorough investigation on the topic of substance use by programmers, including several relevant aspects, and leading to some interesting insights and recommendations. While I am not familiar with research on this topic, I am aware that substance use has become far more commonly spread and – to some extent – is now considered more normative than before. Therefore, investigations such as this are important for understanding this behavior and its possible implications on the organization, and accordingly, forming appropriate and informed organizational means to address it.

The research was well designed and performed. As an exploratory study, it leads to initial, yet sound conclusions that can provide a basis for further investigations. The paper is well written and easy to follow, and reports in high detail all research procedures, allowing for verification.

Some concerns I would like the authors to address: 
-	Table I: I did not understand in what way the quote brought to demonstrate the theme Culture, is actually related to culture. This needs to be either explained or altered.
-	The paper refers to the study several time as an experiment (e.g., in Section IV: “in our experimental design”, and in Section X: “the validity of our experiment”). This is an interview-based qualitative study, by no means is this an experiment.
-	Data analysis involved, in the first step, two coders for each transcript. However, agreement level (indicating reliability) is not reported. 

Minor comments:
-	The introduction mentions archival data from a pre-survey but provides no reference for the reader to follow (either to published papers or to supplementary materials).
-	The Background and Related Work section starts with the description of the following paragraphs, but it is not fully consistent with the subtitles below (specifically – software engineering culture). 
-	In the participant requirements description, one of the conditions for inclusion was: “have significant first- or second-hand experience using psychoactive substances.” I suggest explaining what second-hand experience in this context means exactly.
-	In section IV, the last sentence before the title Interview Protocol ends with ref [21]. I am not sure that this is the right reference. If it is, it would be helpful to explain the context in which this claim was made in [21], but I think it would make more sense to reference a paper/book explaining this research procedure

Question for authors
--------------------
Could you provide inter-coder agreement level?



Review #1242B
===========================================================================

Overall merit
-------------
4. Accept

Paper summary
-------------
The paper performs a thematic analysis of (n=26) developers using psychoactive substances while performing software engineering tasks. Three units of analysis are considered by this article: individual motivations, social impact, and organisational policies. After summarising, the key findings on those dimensions, the paper concludes with some drug policy suggestions.

Strengths
---------
+ The paper is exceptionally well written.
+ Exceptional introduction: clear, to the point, well-positioned, identifies a research gap
+ It investigates a highly debatable topic with scientific rigour. 
+ Methodologically sound and generally well-executed.

Weaknesses
----------
- My greatest concern with this paper is its demographic. Informants are (almost entirely) US based. This biases the conclusion to a US population, where (prescribed) drug consumption is different compared e.g., to Europe or China.

Comments for authors
--------------------
Thank you so much for the opportunity to read such a well-framed piece of research. I particularly enjoyed reading it from top to bottom.

I will explain the rational of my recommendation based on ICSE'S Review guideline.

* Soundness: The paper is methodologically sound. It builds on a growing body of knowledge of mental health issues related to software engineers. The study has been supervised by IRB processes and recruited a sufficient number of participants to induce relevant conclusions for our field. 

-What is a bit unclear to me is tracing back the research questions to discussion/conclusion. My usual suggestion would be to add a recap table, however it is a huge constrain in a conference paper. 
- Alternatively, the paper could refer to the RQ more explicitly in the discussion section. 

* Significance: The topic is highly significant, since it addresses a growing concern of the community related to mental health in the workplace. However, as mentioned before, my main concern is the demographic.
- Most of the reported themes refer to the use of prescription stimulants. I think this is quite consistent with the US demographic, since the prescription of such drugs are higher in the US compared to other cultures (https://pubmed.ncbi.nlm.nih.gov/28336088/). This is quite a significant limitation of the study, who has not been reported.
- Similarly, the use of drug tests performed by employers is illegal in several countries for 'non-critical' jobs, such ad developers.
- I did not see a discussion whenever the use of the drugs are somehow representative of the general population. A deeper look into the health science literature could be very informative in that regard.
- In the revised paper, I would like to see a discussion about how much the article is US focused and what findings could be transferrable also to other countries. 
 
*Novelty: The paper is novel and builds on the relevant literature of the software engineering community. However, it could benefit more of a more comprehensive discussion with neighbouring disciplines, since it's a multidisciplinary research topic.

*Verifiability and Transparency: The paper is very transparent. A replication package is present, data are easily traceable from codes to themes. 
- However, I recommend to provide more information about the informants' verbatim, including also the country origin. Example: “I want to be better. You know? I see myself like an athlete. And for me, [psychoactive substances] are like performance enhancement drugs.” [US-3]

*Presentation: The paper is exceptionally clear and well written. It has clear description, adequate use of the English language, no major ambiguity, clear and readable tables, and it does adhere to the formatting instructions.

Question for authors
--------------------
I don't have specific questions. I hope that my feedback will improve the paper.



Review #1242C
===========================================================================

Overall merit
-------------
1. Reject

Paper summary
-------------
This paper includes a series of interviews that explore psychoactive substance use by professional programmers. It analyzes the interviews for common themes and presents potential questions for further exploration.

Strengths
---------
+ well written
+ interviewing methodology allowed participants to lead interview on sensitive topic
+ the ethical anonymity considered and well kept

Weaknesses
----------
- the casual treatment of illegal activity can be seen as an endorsement 
- the survey results are on a biased population
- mental health and its topic needs be handled with more care

Artifacts assessment
--------------------
4. The artifacts are in line with what is declared in the submission form
   and in the paper

Comments for authors
--------------------
● Soundness
The paper is not sound and the contribution of this work is limited.

The research questions are answered qualitatively but exclusively with the active using population.  

On page 7, an interviewee recounts talking about focus issues with a coworker that then leads to the coworker casually sharing the prescription drug Modafinil. Sharing prescription drugs is both dangerous and illegal; however, within the paper it seems to be phrased as a positive experience and that there are, therefore "potential risks of policies that discourage open discussions." The paper reveals a bias here as it does not highlight the risks inherent in the described interaction.

Also, there are potentially strong downsides to MDMA usage, however, it's use to "enhance" brainstorming is presented uncritically within the paper (page 6).  In general, promoting illegal activity is not a viable company culture.

In section V.c, use of psychoactive substances is described as being a potential tool in a programmer's toolbox. This is a concerning characterization as some medications for some users are critical parts of mitigating their disorders. It seems to trivialize to phrase it as some sort of useful booster.

The subsections focused on drug policies (page 9) are likely intended exclusively for recreational usage, though the paper does not make that clear. It's also difficult to claim useful insights on developer opinion about drug policies when interviewing a sample heavily biased towards those in violation of those policies. The conclusions about how software engineering in general views certain topics while only deriving data from this skewed population seem quite questionable.

● Significance
The paper's implications are no more than hints at future research.

● Novelty
The work is novel.

● Verifiability and Transparency
The authors provide their scripts, codebook, and further particpant information.  No transcripts shared.

● Presentation
Extermely well written paper.

Question for authors
--------------------
No questions for authors.



FirstResponsePeriod Response by Madeline Endres <endremad@umich.edu> (747 words)
---------------------------------------------------------------------------
We honestly thank the reviewers for their detailed suggestions and believe they will strengthen the work.

**R1: IRR Calculation:**

Our coding process goal was to facilitate consensus on the emerging themes in the data. Independent codings of the same transcript were merged through group discussion rather than any automated process. In such cases, it is common to not calculate IRR for qualitative open coding, even when there are multiple annotators (McDonald 2019: “[Reliability and Inter-rater Reliability in Qualitative Research: Norms and Guidelines for CSCW and HCI Practice](https://dl.acm.org/doi/10.1145/3359174)”, Section 5.1). As such, we did not formally calculate IRR during our coding. We will clarify this methodological decision in Section 4.

However, we agree with R1 that describing the annotator consensus level will strengthen the paper. While calculating retroactively takes time and is not always possible, for this response we revisited 3/26 transcripts. Of the 352 quotations identified by annotators, 78% matched a quote by the other coder (same or overlapping quotes with the same codes). Of the remaining quotes, 23% were identified by both annotators but had at least one different code. Only 16% of quotations were unique to one annotator, indicating high consensus. We will calculate and include consensus for all remaining interviews for which we are able.

**R2: US Bias:**

As R2 notes, our sample is biased toward US-based participants (19/26), an especially important bias due to the different legal and cultural statuses of substances worldwide. We agree this limitation was inadequately discussed, and will amend the paper to clarify the geographical distribution and limitation of our sample (especially in Sections 5 and 10). We will also contextualize participants and their quotes by adding geographical locations to the replication package (attached) and paper. The current draft also omits that two participants moved to the US mid-career (from Israel and India), leaving 17/26 participants with US-exclusive experiences. Adding this context and discussing relevant location-specific quotes will clarify which findings could be transferable to other countries.

**R3: Interviewing Active Users:**

R3 asks about focusing on the experiences of active psychoactive substance users. We will clarify in the text (Section 4) that scoping the work to those with first-hand experience was a design choice: our research questions relate to software developers who use psychoactive substances. While our results may not generalize fully, we note that ICSE 2023 evaluates the soundness and novelty of qualitative research separate from generalizability (e.g., see slides 58 and 66 of https://conf.researchr.org/getImage/icse-2023/orig/ICSE+2023+Review+Process+and+Guidelines.pdf , “Generalizability takes time, and some types of qualitative work don’t intend generalizability”). 

**R3: Discussion vs. Endorsement:**

We appreciate R3’s concerns about matter-of-fact discussions being perceived as endorsements. Our goal is neither to endorse nor condemn participant experiences. Rather, we seek to accurately and honestly portray their lived experiences and perceptions and how those interact with software development on the individual to the organizational level.

We will amend the text surrounding instances mentioned by R3, including revisiting tone neutrality (e.g., for discussions of sharing prescription drugs) and indicating that suggestions reflect subject opinions, not author opinions (e.g., for describing substance use as part of a programmer’s toolbox or the use of MDMA for brainstorming). 

To further clarify the research stance of this paper, we propose including a textbox at the beginning of this paper (e.g., \framed) similar to: "This paper discusses the use of substances that are illegal in some contexts. The authors neither endorse, nor encourage, nor condemn this behavior. Rather, the goal is to understand, present, and qualitatively analyze the lived experiences of psychoactive substance users working with software."

**Summary**

We again thank the reviewers: we believe this detailed feedback will strengthen the submission! While we lack space for each comment, we will incorporate all wording and organization suggestions. For example, we agree with R1 that we incorrectly used “experiment” and that the first culture quote in Table 1 should be changed. As R2 suggests, we will reference the RQs in the Discussion directly. We agree with R1 that the pre-survey reference was unclear. We elided details for double-blind concerns and will include the direct link when non-blinded. (Please contact the PC chair for a copy during the review process if needed.)

Speaking personally, we agree with R1 and R2 that the work is timely and helps uncover the experiences and barriers faced by an as-of-now hidden population of developers. We hope that by making the changes described, we can clarify the scope and goal of our work to readers while still honestly representing the experiences and barriers faced by our population.



Review #1242D
===========================================================================

Metareview Recommendation
-------------------------
3. Accept with Gatekeeping

Metareview
----------
The reviewers agreed that the topic of the paper is important and the methodology is appropriate. The authors’ response convinced the reviewers who now agreed to accept the paper for ICSE 2023.

The reviewers recommend that you clarify two aspects in the camera ready. We trust that this is doable considering the response:

Drugs can be dangerous and this paper's methodology might be perceived as endorsive and should be counter-balanced with disclaimers and caveats.
Results are presented as though they are sampled from an unbiased population. Please clarify this further in the limitations.
We hope that the reviews were beneficial and helped improve the paper.



RevisedVersion Response by Madeline Endres <endremad@umich.edu> (285 words)
---------------------------------------------------------------------------
We would like to thank the reviewers for their helpful feedback! We have attached a revised PDF of the paper. Proposed revisions are marked in dark red with the word "Revision" in front of them.

For this revision, we have done our best to incorporate reviewer feedback from all reviewers, including clarifying the two main areas highlighted in the meta review. We believe we have addressed all required points as well as some optional ones. 

For the first main point (adding disclaimers and caveats), we have included a boxed disclaimer at the end of the introduction with the wording we proposed in our first rebuttal: "This paper discusses the use of substances that are illegal or may be dangerous in some contexts. The authors neither endorse, nor encourage, nor condemn this behavior. Rather, the goal is to understand, present, and qualitatively analyze the lived experiences of psychoactive substance users working with software". We have also softened the language in several locations (such as those noted by R3), clarifying that a quote is the opinion of the participant rather than the authors.

For the second, we have included a comment on the US bias of our participants in Section 5, and then a longer discussion of this bias in the limitations in Section 10. We have also added country and participant labels (as suggested by R2) to all quotes to help contextualize our results.

Beyond the two primary clarifications asked for, we have also integrated other clarifications (such as the IRR discussion asked for by R1, added to Section 4) into the paper. 

Please let us know if there are any further clarifications you would like, and thank you again for your help with this paper!

